Self-evolving network verifiers

Symbolic network verifiers can reason about correctness across vast spaces of routing inputs and failures, but only for the protocols and features an expert has encoded by hand. Creating and maintaining a faithful model of the control plane is both difficult and never-ending, since no written source specifies perfectly what a network does: vendor implementations deviate from the RFCs, and behaviour shifts with releases. The burden of constant upkeep ultimately keeps verification out of many networks that need it. We argue that the model should instead evolve automatically to faithfully capture the actual network behaviour. To achieve that, we leverage the only source that specifies it unambiguously: the router software itself. In a counterexample-guided loop, a coding agent proposes extensions to the verifier's symbolic encoding, while a trusted oracle (e.g., emulated routers) supplies the ground-truth routing state. The agent iteratively refines the network model using each disagreement with the oracle. As early evidence, a prototype of this system taught a 3,000-line SMT-based verifier three features it did not support: OSPF areas, BGP route reflection, and L3VPN over EVPN, converging autonomously on models that match the oracle, even noticing vendor-specific behaviour. Automating model growth shifts the hard problem from writing verification systems to systematically testing them; we propose a research agenda for trusting and harnessing automatically evolved verifiers.

==> figures/cegis-loop-static.tikz <==
% Static artifacts for the CEGIS loop figure (colors, icons, and reusable TikZ styles).

\definecolor{panelbg}{RGB}{237,242,250}
\definecolor{paneledge}{RGB}{197,211,233}
\definecolor{panelbg2}{RGB}{246,241,249}
\definecolor{paneledge2}{RGB}{215,205,227}
\definecolor{boxbg}{RGB}{248,249,251}
\definecolor{boxedge}{RGB}{203,207,216}
\definecolor{verifbg}{RGB}{226,240,228}
\definecolor{verifedge}{RGB}{112,166,124}
\definecolor{inkblue}{RGB}{43,101,179}
\definecolor{duskpurple}{RGB}{159,79,140}
\definecolor{condcolor}{RGB}{176,110,8}   % highlight for the "more tests needed" condition
\definecolor{titlegray}{RGB}{88,88,108}
\definecolor{iconink}{RGB}{74,96,128}
\definecolor{barsgray}{RGB}{122,126,138}
\definecolor{boltcolor}{RGB}{231,146,28}
\definecolor{boltedge}{RGB}{176,104,12}
\definecolor{piecebase}{RGB}{151,159,171}
\definecolor{piecenew}{RGB}{43,101,179}
\definecolor{pieceedge}{RGB}{86,94,108}
\definecolor{verifdark}{RGB}{86,150,102}
% --- four cohesive green-family piece colors for the assembled verifier V+ ---
\definecolor{pcA}{RGB}{86,150,102}   % base green (also used for the V* piece)
\definecolor{pcB}{RGB}{116,176,126}  % lighter sage
\definecolor{pcC}{RGB}{70,140,122}   % teal-green
\definecolor{pcD}{RGB}{132,166,92}   % olive / yellow-green
% --- red candidate piece (the feature that does not fit yet) ---
\definecolor{piecered}{RGB}{211,72,66}
\definecolor{piecerededge}{RGB}{150,40,36}

% ---- 2x2 jigsaw: four corner pieces (lower-left at origin), arg #1 = draw/fill style ----
\newcommand{\pBL}[1]{\draw[#1] (0,0) -- (3.8mm,0) -- (3.8mm,1.2mm)
  arc[start angle=-90,end angle=90,radius=0.7mm] -- (3.8mm,3.8mm) -- (2.6mm,3.8mm)
  arc[start angle=0,end angle=180,radius=0.7mm] -- (0,3.8mm) -- cycle;}
\newcommand{\pBR}[1]{\draw[#1] (0,0) -- (3.8mm,0) -- (3.8mm,3.8mm) -- (2.6mm,3.8mm)
  arc[start angle=0,end angle=180,radius=0.7mm] -- (0,3.8mm) -- (0,2.6mm)
  arc[start angle=90,end angle=-90,radius=0.7mm] -- (0,0) -- cycle;}
\newcommand{\pTL}[1]{\draw[#1] (0,0) -- (1.2mm,0)
  arc[start angle=180,end angle=0,radius=0.7mm] -- (3.8mm,0) -- (3.8mm,1.2mm)
  arc[start angle=-90,end angle=90,radius=0.7mm] -- (3.8mm,3.8mm) -- (0,3.8mm) -- cycle;}
\newcommand{\pTR}[1]{\draw[#1] (0,0) -- (1.2mm,0)
  arc[start angle=180,end angle=0,radius=0.7mm] -- (3.8mm,0) -- (3.8mm,3.8mm) -- (0,3.8mm)
  -- (0,2.6mm) arc[start angle=90,end angle=-90,radius=0.7mm] -- (0,0) -- cycle;}
% place a 2x2 puzzle centred at (#1,#2); #3..#6 = styles for BL,BR,TL,TR
\newcommand{\puzzle}[6]{\begin{scope}[shift={(#1,#2)}, line join=round, line cap=round]
   \begin{scope}[shift={(-4.6mm,-4.6mm)}] \pBL{#3} \end{scope}
   \begin{scope}[shift={(0mm,-4.6mm)}]    \pBR{#4} \end{scope}
   \begin{scope}[shift={(-4.6mm,0mm)}]    \pTL{#5} \end{scope}
   \begin{scope}[shift={(0mm,0mm)}]       \pTR{#6} \end{scope}
  \end{scope}}
% place the four jigsaw pieces at the corners of node #1; #2..#5 = styles BL,BR,TL,TR
\newcommand{\corners}[5]{\begin{scope}[line join=round]
   \begin{scope}[shift={(#1.south west)}]                 \pBL{#2} \end{scope}
   \begin{scope}[shift={($(#1.south east)-(3.8mm,0mm)$)}] \pBR{#3} \end{scope}
   \begin{scope}[shift={($(#1.north west)-(0mm,3.8mm)$)}] \pTL{#4} \end{scope}
   \begin{scope}[shift={($(#1.north east)-(3.8mm,3.8mm)$)}] \pTR{#5} \end{scope}
  \end{scope}}

\tikzset{
  pfull/.style={fill=piecebase, draw=pieceedge, line width=0.5pt},
  pnew/.style={fill=piecenew, draw=pieceedge, line width=0.5pt},
  pempty/.style={fill=white, draw=pieceedge, line width=0.45pt, dash pattern=on 0.6mm off 0.5mm},
  cbase/.style={fill=verifbg, draw=verifedge, line width=0.6pt},
  cnew/.style={fill=verifdark, draw=verifedge, line width=0.6pt},
  cnA/.style={fill=pcA, draw=verifedge, line width=0.6pt},
  cnB/.style={fill=pcB, draw=verifedge, line width=0.6pt},
  cnC/.style={fill=pcC, draw=verifedge, line width=0.6pt},
  cnD/.style={fill=pcD, draw=verifedge, line width=0.6pt},
  cmiss/.style={fill=panelbg2, draw=verifedge, line width=0.5pt, dash pattern=on 0.6mm off 0.5mm},
  cmissin/.style={fill=panelbg, draw=verifedge, line width=0.5pt, dash pattern=on 0.6mm off 0.5mm},
  cred/.style={fill=piecered, draw=piecerededge, line width=0.6pt},
}

